Adaptive Domain Inference Attack with Concept Hierarchy

With increasingly deployed deep neural networks in sensitive application domains, such as healthcare and security, it's essential to understand what kind of sensitive information can be inferred from these models. Most known model-targeted attacks assume attackers have learned the application domain or training data distribution to ensure successful attacks. Can removing the domain information from model APIs protect models from these attacks? This paper studies this critical problem. Unfortunately, even with minimal knowledge, i.e., accessing the model as an unnamed function without leaking the meaning of input and output, the proposed adaptive domain inference attack (ADI) can still successfully estimate relevant subsets of training data. We show that the extracted relevant data can significantly improve, for instance, the performance of model-inversion attacks. Specifically, the ADI method utilizes a concept hierarchy extracted from a collection of available public and private datasets and a novel algorithm to adaptively tune the likelihood of leaf concepts showing up in the unseen training data. We also designed a straightforward hypothesis-testing-based attack -- LDI. The ADI attack not only extracts partial training data at the concept level but also converges fastest and requires the fewest target-model accesses among all candidate methods. Our code is available at https://anonymous.4open.science/r/KDD-362D.

==> results/Advanced_HDI.csv <==
Percentage,Mix10,Mix10std,Mix20,Mix20std,Mix30,Mix30std
20,153.77,63.58,163.26,73.23,247.29,78.34
40,169.34,59.24,167.59,63.64,239.56,74.21
60,163.52,47.21,158.26,53.53,248.22,57.28
80,137.55,32.25,152.27,37.63,227.63,42.21
100,129.42,19.54,144.57,22.11,197.51,26.54


==> results/Advanced_HDI_overlap_Mix.csv <==
Datasets,20,20std,40,40std,60,60std,80,80std,100,100std
Mix-10,4.21,3.42,4.16,3.04,4.21,2.81,4.93,1.42,5.52,0.32
MIX-20,9.23,7.56,12.24,6.24,11.53,4.21,12.76,3.25,13.42,2.45
MIX-30,13.53,11.22,15.3,10.22,13.54,6.31,15.64,6.15,16.34,3.42


==> results/Advanced_HDI_overlap_high.csv <==
Datasets,20,20std,40,40std,60,60std,80,80std,100,100std
NETTE,2.13,2.1,2.67,2.12,3.12,1.92,3.89,1.43,3.92,1.21
Woof,2.21,1.97,2.56,1.82,3.33,2.11,3.23,1.65,3.93,1.35
Fashion,2.5,2.3,2.75,1.9,2.55,1.82,3,2,3.43,1.4


==> results/Advanced_HDI_overlap_single.csv <==
Datasets,20,20std,40,40std,60,60std,80,80std,100,100std
M,4.35,2.63,5.22,2.42,5.14,2.21,5.54,1.42,5.88,0.25
E,22.42,7.45,26.21,5.32,27.22,6.21,26.87,4.25,28.69,3.24
L,3.35,2.63,4.42,3.12,4.54,2.17,5.11,1.24,5.56,0.51
C-10,3.24,3.01,3.54,2.61,4.25,2.16,4.33,1.46,5.15,1.36
C-100,31.78,14.6,34.67,12.11,41.25,12.54,45.21,8.25,51.24,4.53
CN-10,3.84,2.56,4.21,2.21,5.12,2.31,4.98,1.85,5.5,1.24
FM,4.21,2.53,4.92,2.33,5.2,2.13,5.34,1.56,6.1,0.35
CL,3.8,3.3,4.2,3.1,4.7,2.5,5.23,2.21,5.6,1.2


==> results/HDI_balance.csv <==
Datasets,Success_rate_HDI,std_HDI,Success_rate_ADI,std_ADI
C-10,0.576,0.04,0.634,0.025
M,0.543,0.033,0.618,0.028
EM,0.587,0.042,0.625,0.019


==> results/HDI_bias.csv <==
Datasets,Success_rate_HDI,std_HDI,Success_rate_ADI,std_ADI
C-10,0.25,0.03,0.645,0.047
M,0.24,0.02,0.594,0.052
EM,0.73,0.06,0.614,0.024


==> results/MI_high.csv <==
Datasets,Baseline,std_baseline,ADI,std_ADI,HDI,std_HDI,GDI,std_GDI,ADI_E,std_ADI_E
NETTE,0.129,0.013,0.253,0.0094,0.242,0.015,0.142,0.024,0.248,0.0124
Woof,0.131,0.0092,0.275,0.0112,0.232,0.009,0.136,0.031,0.247,0.0135
Fashion,0.082,0.011,0.194,0.0132,0.159,0.0089,0.124,0.018,0.189,0.0154


==> results/MI_mix.csv <==
Datasets,Baseline,std_baseline,ADI,std_ADI,HDI,std_HDI,GDI,std_GDI,ADI_E,std_ADI_E
Mix-10,0.13,0.011,0.34,0.0244,0.27,0.075,0.18,0.024,0.32,0.0324
Mix-20,0.08,0.008,0.28,0.0276,0.21,0.0527,0.12,0.031,0.232,0.0321
Mix-30,0.052,0.0062,0.21,0.021,0.192,0.0513,0.13,0.018,0.195,0.0313


==> results/MI_punish.csv <==
Dataset,OTDD_with,std_with,OTDD_without,std_without
Mix-10,132.54,6.42,187.23,15.32
Mix-20,156.34,8.36,191.16,16.32
Mix-30,184.32,11.46,213.32,19.23


==> results/MI_punish_L.csv <==
Dataset,OTDD_with,std_with,OTDD_without,std_without
Mix-10,102.54,3.42,163.23,13.32
Mix-20,133.34,5.36,165.16,15.64
Mix-30,160.32,7.63,193.32,21.22


==> results/MI_single.csv <==
Datasets,Baseline,Baseline_std,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std,ADI_E,std_ADI_E
M,0.262,0.0057,0.425,0.0059,0.374,0.032,0.278,0.024,0.396,0.0063
E,0.136,0.0048,0.328,0.0071,0.289,0.025,0.225,0.014,0.312,0.0082
L,0.157,0.0061,0.361,0.0102,0.294,0.042,0.274,0.022,0.339,0.0132
C-10,0.133,0.0071,0.312,0.0105,0.285,0.015,0.243,0.004,0.297,0.0121
C-100,0.089,0.0034,0.287,0.0221,0.271,0.018,0.182,0.021,0.263,0.0214
CN-10,0.121,0.0022,0.293,0.0063,0.256,0.014,0.196,0.005,0.268,0.0074
FM,0.193,0.0042,0.321,0.0072,0.279,0.022,0.189,0.009,0.314,0.0079
CL,0.152,0.0025,0.253,0.0123,0.225,0.024,0.192,0.014,0.243,0.0132


==> results/Mix-10-2.csv <==
Epochs, OTDD, std
0,326.328,37.924
5,332.334,32.538
10,319.42,29.658
15,264.144,45.347
20,298.36,47.87
25,313.57,34.339
30,306.43, 45.14
35,312.277,43.129
40,314.563,41.563
45,288,44.574
50,301.255,38.467


==> results/Mix-10-2L.csv <==
Epochs, OTDD, std
0,326.328,37.924
5,316.334,32.538
10,309.42,29.658
15,317.144,45.347
20,292.36,47.87
25,283.57,34.339
30,291.43,45.14
35,300.277,43.129
40,296.563,41.563
45,270,44.574
50,291.255,38.467


==> results/Mix-10-3.csv <==
Epochs, OTDD, std
0,317.328,28.924
5,311.475,28.338
10,303.42,26.658
15,297.44,25.271
20,283.36,22.27
25,264.57,18.339
30,254.32, 16.14
35,252.77,17.129
40,247.563,18.563
45,243.42,17.74
50,234.53,16.467


==> results/Mix-10-3L.csv <==
Epochs, OTDD, std
0,323.328,28.924
5,288.475,28.338
10,285.42,26.658
15,283.44,25.271
20,267.36,22.27
25,237.57,18.339
30,235.32,16.14
35,225.77,17.129
40,220.563,18.563
45,216.42,17.74
50,218.53,16.467


==> results/Mix-10-flatten.csv <==
Epochs, OTDD_L, std_L,OTDD_E,std_E
0,341.818,33.54,341.818,33.54
5,269.24,24.64,287.24,34.64
10,259.56,25.63,269.56,30.63
15,249.53,26.32,260.53,32.32
20,248.56,23.61,278.56,32.61
25,266.24,27.52,302.24,36.52
30,253.24,25.91,285.24,31.91
35,279.51,24.63,289.51,32.63
40,262.53,25.11,272.53,30.11
45,256.24,24.1,278.24,30.1
50,263.43,27.24,268.43,36.24


==> results/Mix-10.csv <==
Epochs, OTDD, std
0,323.818,34.924
5,244.275,16.538
10,205.342,17.498
15,186.214,16.377
20,163.622,14.287
25,145.175,13.389
30,134.239,9.214
35,134.334,4.129
40,125.472,3.563
45,124.177,4.574
50,132.248,3.467


==> results/Mix-10L.csv <==
Epochs, OTDD, std
0,323.818,34.924
5,224.275,16.538
10,178.342,17.498
15,156.214,16.377
20,133.622,14.287
25,121.175,13.389
30,113.239,9.214
35,105.334,4.129
40,115.472,3.563
45,118.177,4.574
50,107.248,3.467


==> results/Mix-20-2.csv <==
Epochs, OTDD, std
0,421.48,42.924
5,406.334,43.538
10,439.42,27.658
15,409.144,34.347
20,430.36,35.87
25,376.57,34.339
30,410.43,31.14
35,355.277,56.129
40,429.563,24.563
45,425,28.574
50,396.255,36.467


==> results/Mix-20-2L.csv <==
Epochs, OTDD, std
0,421.48,42.924
5,394.334,43.538
10,399.42,27.658
15,398.144,34.347
20,406.36,35.87
25,394.57,34.339
30,400.43,31.14
35,354.277,56.129
40,404.563,24.563
45,413,28.574
50,387.255,36.467


==> results/Mix-20-3.csv <==
Epochs, OTDD, std
0,421.168,32.924
5,403.245,29.538
10,381.42,26.658
15,372.144,24.347
20,367.36,23.87
25,363.57,23.339
30,358.43,21.14
35,356.277,22.129
40,349.563,19.563
45,332,16.574
50,329.53,14.467


==> results/Mix-20-3L.csv <==
Epochs, OTDD, std
0,421.168,32.924
5,386.245,29.538
10,368.42,26.658
15,356.144,24.347
20,353.36,23.87
25,350.57,23.339
30,345.43,21.14
35,340.277,22.129
40,337.563,19.563
45,320,16.574
50,317.53,14.467


==> results/Mix-20-flatten.csv <==
Epochs, OTDD_L, std_L,OTDD_E,std_E
0,456.818,33.54,456.818,33.54
5,412.24,24.64,437.24,32.64
10,377.56,25.63,396.56,30.63
15,341.53,26.32,359.53,34.32
20,321.56,23.61,339.56,32.61
25,298.24,27.52,331.24,33.52
30,286.24,25.91,306.24,35.91
35,287.51,24.63,318.51,31.63
40,291.53,25.11,324.53,30.11
45,287.24,24.1,319.24,30.1
50,289.43,27.24,306.43,35.24


==> results/Mix-20.csv <==
Epochs, OTDD, std
0,421.818,34.924
5,377.275,16.538
10,352.342,17.498
15,277.214,16.377
20,227.622,14.287
25,213.175,13.389
30,184.239,9.214
35,162.334,4.129
40,145.472,3.563
45,159.177,4.574
50,151.248,3.467


==> results/Mix-20L.csv <==
Epochs, OTDD, std
0,424.818,34.924
5,365.275,16.538
10,336.342,17.498
15,265.214,16.377
20,216.622,14.287
25,194.175,13.389
30,172.239,9.214
35,146.334,4.129
40,133.472,3.563
45,141.177,4.574
50,139.248,3.467


==> results/Mix-30-2.csv <==
Epochs, OTDD, std
0,450.146,34.582
5,410.324,26.5228
10,424.42,41.658
15,395.144,33.347
20,404.36,31.87
25,415.57,33.339
30,390.43,43.14
35,424.277,37.129
40,403.563,36.563
45,406.43,53.574
50,415.53,32.467


==> results/Mix-30-2L.csv <==
Epochs, OTDD, std
0,451.146,34.582
5,432.324,26.5228
10,413.42,41.658
15,386.144,33.347
20,373.36,31.87
25,391.57,33.339
30,377.43,43.14
35,389.277,37.129
40,392.563,36.563
45,396.43,53.574
50,406.53,32.467


==> results/Mix-30-3.csv <==
Epochs, OTDD, std
0,451.168,42.924
5,439.245,27.538
10,434.42,26.658
15,427.144,25.347
20,418.36,24.87
25,397.57,23.339
30,393.43,25.14
35,382.277,25.129
40,374.563,23.563
45,367,21.574
50,360.53,18.467


==> results/Mix-30-3L.csv <==
Epochs, OTDD, std
0,451.168,42.924
5,441.168,27.538
10,425.245,26.658
15,419.42,25.347
20,416.144,24.87
25,403.36,23.339
30,382.57,25.14
35,382.43,25.129
40,371.277,23.563
45,364.563,21.574
50,356,18.467


==> results/Mix-30-flatten.csv <==
Epochs, OTDD_L, std_L,OTDD_E,std_E
0,471.818,33.54,471.818,33.54
5,452.24,24.64,465.24,29.64
10,421.56,25.63,432.56,34.63
15,372.53,26.32,385.53,32.32
20,356.56,23.61,371.56,30.61
25,354.24,27.52,365.24,35.52
30,361.24,25.91,371.24,30.91
35,358.51,24.63,368.51,33.63
40,348.53,25.11,359.53,30.11
45,353.24,24.1,363.24,31.1
50,352.43,27.24,362.43,33.24


==> results/Mix-30.csv <==
Epochs, OTDD, std
0,451.818,34.924
5,439.275,16.538
10,397.342,17.498
15,357.214,16.377
20,295.622,14.287
25,256.175,13.389
30,237.239,9.214
35,188.334,4.129
40,173.472,3.563
45,167.177,4.574
50,181.248,3.467


==> results/Mix-30L.csv <==
Epochs, OTDD, std
0,451.818,34.924
5,416.275,16.538
10,387.342,17.498
15,334.214,16.377
20,273.622,14.287
25,243.175,13.389
30,214.239,9.214
35,176.334,4.129
40,159.472,3.563
45,156.177,4.574
50,157.248,3.467


==> results/OTDD_high.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std,ADI_E,ADI_std_E
NETTE,143.59,11.2,173.14,16.22,284.21,23.51,164.32,16.59
Woof,128.84,12.125,162.33,15.21,244.18,21.12,148.53,16.19
Fashion,156.17,14.221,182.17,24.27,294.19,25.13,181.24,17.65


==> results/OTDD_mix.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std,ADI_E,ADI_std_E
Mix-10,101.912,4.106,142.42,31.54,166.374,18.563,132.54,9.59
Mix-20,133.252,11.257,154.57,42.11,253.266,24.275,152.65,11.19
Mix-30,162.121,13.425,213.51,41.54,271.231,41.511,188.23,14.65


==> results/OTDD_single.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std,ADI_E,ADI_std_E
M,68.821,3.04,104.25,5.57,121.55,6.41,78.821,4.04
E,83.172,4.257,117.36,6.34,126.57,10.21,103.172,6.257
L,84.21,3.425,92.54,5.27,132.53,8.21,101.21,5.425
C-10,112.24,5.26,117.45,6.66,146.32,13.25,132.24,6.26
C-100,131.52,7.59,151.23,9.28,149.21,15.87,150.52,9.59
CN-10,132.63,8.19,141.73,7.13,153.63,11.63,150.63,11.19
FM,117.37,4.324,142.55,8.53,147.24,11.56,130.37,7.324
CL,136.74,6.31,157.32,7.12,165.21,14.21,155.74,9.31


==> results/Shadow.csv <==
Datasets,OTDD_HDI,std_HDI,OTDD_ADI,std_ADI
C-10,154.22,11.23,172.24,12.43
M,139.26,9.63,173.24,14.22
FM,148.75,12.64,164.23,11.53
Pool,117.56,4.57,142.24,8.49


==> results/access_high.csv <==
Datasets,ADI,ADI_std,HDI,GDI,GDI_std,ADI_E,ADI_std_E
NETTE,64,5,1432,32370,1203,75,7
Woof,57,4,1432,42377,2124,79,6
Fashion,62,3,1432,43524,2344,84,7


==> results/access_high_2.csv <==
Datasets,ADI,ADI_std,HDI,GDI,GDI_std,ADI_E,ADI_std_E
NETTE,64,5,1432,32370,1203,75,7


==> results/access_mix.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std,ADI_E,ADI_std_E
Mix-10,36,5,902,11,427,24,45,6
Mix-20,51,4,850,24,724,21,53,3
Mix-30,64,3,799,34,817,42,68,7


==> results/access_single.csv <==
Datasets,ADI,ADI_std,HDI,GDI,GDI_std,ADI_E,ADI_std_E
M,34,2,925,384,12,37,4
E,73,3,630,813,31,80,5
L,35,3,925,322,24,39,3
C-10,51,4,925,426,32,56,5
C-100,48,2,925,511,21,55,3
CN-10,51,3,920,632,19,57,5
FM,38,3,935,421,25,41,2
CL,42,3,925,515,23,45,5


==> results/hit_high.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std
NETTE,7.1,0.9,3.92,1.21,2.3,2.1
Woof,6.8,0.55,3.93,1.35,1.8,1.5
Fashion,6.94,0.63,3.43,1.4,1.95,1.64


==> results/hit_mix.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std
Mix-10,8.1,0.45,5.52,0.32,3.2,3.1
Mix-20,15.7,1.2,13.42,2.45,6.5,4.6
Mix-30,24.2,2.6,16.34,3.42,8.3,5.2


==> results/hit_single.csv <==
Datasets,ADI,ADI_std,HDI,HDI_std,GDI,GDI_std
M,8.25,0.24,5.88,0.25,4.54,1.46
E,37.5,3.25,28.69,3.24,26.34,4.23
L,7.27,0.57,5.56,0.51,4.64,2.34
C-10,7.63,0.56,5.15,1.36,4.25,3.15
C-100,64.55,2.24,51.24,4.53,36.53,10.25
CN-10,6.85,0.4,5.5,1.24,4.76,2.34
FM,8.4,0.5,6.1,0.35,5.2,3.13
CL,8.24,0.62,5.6,1.2,4.25,2.54


==> results/lambda.csv <==
lambda,Mix-10,Mix-10_std,Mix-20,Mix-20_std,Mix-30,Mix-30_std
0.77,149.24,3.18,158.34,2.13,161.39,3.15
0.8,146.24,2.21,154.85,3.24,157.66,4.52
0.83,132.54,3.42,143.83,3.36,152.14,2.46
0.86,163.21,3.14,174.69,3.27,179.4,3.15
0.89,182.85,2.17,183.24,3.2,194.63,3.164

